The Effect of Galaxy Interactions on Starbursts in Milky Way-Mass Galaxies in FIRE Simulations

Simulations and observations suggest that galaxy interactions may enhance the star formation rate (SFR) in merging galaxies. One proposed mechanism is the torque exerted on the gas and stars in the larger galaxy by the smaller galaxy. We analyze the interaction torques and star formation activity on six galaxies from the FIRE-2 simulation suite with masses comparable to the Milky Way galaxy at redshift $z=0$. We trace the halos from $z = 3.6$ to $z=0$, calculating the torque exerted by the nearby galaxies on the gas in the central galaxy. We calculate the correlation between the torque and the SFR across the simulations for various mass ratios. For near-equal-stellar-mass-ratio interactions in the galaxy sample, occurring between $z=1.2-3.6$, there is a positive and statistically significant correlation between the torque from nearby galaxies on the gas of the central galaxies and the SFR. For all other samples, no statistically significant correlation is found between the torque and the SFR. Our analysis shows that some, but not all, major interactions cause starbursts in the simulated Milky Way-mass galaxies, and that most starbursts are not caused by galaxy interactions. The transition from `bursty' at high redshift ($z\gtrsim1$) to `steady' star-formation state at later times is independent of the interaction history of the galaxies, and most of the interactions do not leave significant imprints on the overall trend of the star formation history of the galaxies.

==> response_to_referee.txt <==
Reviewer #1:

This paper is very well-written, well-structured, and it provides valuable insights into the topic of major mergers and starbursts in modern galaxy formation models. It shows that major mergers can produce starburst events, but minor mergers are not a common origin of starbursts.

>> We thank the referee for their kind evaluation.

This definitely deserves publication in ApJ, and I only have three minor comments:

#1
This manuscript twice uses "R_200" to describe the radius of a halo, and once it uses "R_vir" (caption of figure 2). I suggest consistently using either R_200 or R_Vir throughout the paper.

>> We replace all the uses of R_200 to R_vir where radius is referenced with respect to the work from this study, and updated all tables to be consistent. In section 2.2, we correct the text to indicate that the Rockstar Halo Finder uses R_360 to identify halos. 

#2
Figure 2: Mention the meaning of the blue dots in legend or caption. Are the blue dots "flybys"?

>> We have updated the caption to explicitly explain the what the blue dots indicate (flyby halos with a mass greater than 1E9 M_sun that have a stellar mass ratio of less than 0.01).

#3
Page 16, line 367-371: I find the discussions related to figure 8 a bit thin. Could the authors add a couple of sentences describing why this analysis is interesting? E.g. by quoting some of the discussion from Santistevan et al. 2023. Please add some interpretation here, or alternatively leave out the figure.

>> We have deleted the figure and references to it.

----------------------------------------------------------------------
Data Editor's review :

One of our expert data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Rather than saying "The data supporting the plots within this article are available on reasonable request to the corresponding author.",
the data editors strongly recommend that the authors deposit data in support of this work either with the article as data behind a figure [1] or by depositing the data into a DOI-issuing repository [2] and adding the dataset DOI to the text using the \dataset[]{} tag [3]. This deposit substantially reduces the barrier to reuse and reproducibility of these results. Links for these recommendations are given below:

[1] https://journals.aas.org/data-guide/#data_behind_figures
[2] https://github.com/AASJournals/Tutorials/tree/master/Repositories
[3] https://journals.aas.org/aastexguide/#datasets

>> We have removed the specific statement about data behind the plots. The larger statement and locations of raw data availability have been kept as a part of the collaboration standards.
